BUILD with Precision: Bottom-Up Inference of Linear DAGs

Learning the structure of directed acyclic graphs (DAGs) from observational data is a central problem in causal discovery, statistical signal processing, and machine learning. Under a linear Gaussian structural equation model (SEM) with equal noise variances, the problem is identifiable and we show that the ensemble precision matrix of the observations exhibits a distinctive structure that facilitates DAG recovery. Exploiting this property, we propose BUILD (Bottom-Up Inference of Linear DAGs), a deterministic stepwise algorithm that identifies leaf nodes and their parents, then prunes the leaves by removing incident edges to proceed to the next step, exactly reconstructing the DAG from the true precision matrix. In practice, precision matrices must be estimated from finite data, and ill-conditioning may lead to error accumulation across BUILD steps. As a mitigation strategy, we periodically re-estimate the precision matrix (with less variables as leaves are pruned), trading off runtime for enhanced robustness. Reproducible results on challenging synthetic benchmarks demonstrate that BUILD compares favorably to state-of-the-art DAG learning algorithms, while offering an explicit handle on complexity.

==> data/Subplot_NMSE.csv <==
n_samples,BUILD_0_02_mean,BUILD_0_02_sem,BUILD_0_02_p10,BUILD_0_02_p90,CoLiDe_Fix_mean,CoLiDe_Fix_sem,CoLiDe_Fix_p10,CoLiDe_Fix_p90,DAGMA_mean,DAGMA_sem,DAGMA_p10,DAGMA_p90
500,0.4301156301901104,0.01747974062802929,0.35676101411408495,0.5063969992778706,0.29186658148298433,0.01907848403367463,0.22942184549789535,0.3249202612748861,0.3327658272098767,0.019044813837202787,0.27161078581797804,0.4201297452430151
600,0.3105865701065861,0.007373473086158235,0.28658644138750444,0.3319067725737775,0.30205542562418686,0.02952424274866297,0.21396194495320148,0.41466788715563385,0.3165288087626003,0.029480939186874458,0.233058655636884,0.4262630443825206
700,0.28157330897252014,0.014295179875330265,0.24563858399844354,0.3511198311272215,0.29460347221806005,0.022884671374078142,0.22761805713407945,0.3658775333668266,0.3147421498473928,0.026406234860643425,0.2500299313636657,0.41134623448583285
800,0.2623789541418778,0.030629219332766505,0.18435663752061976,0.389215384080091,0.3150869445455383,0.02418076969214302,0.23342084353001255,0.4025657310850824,0.3551755462759791,0.02233000877752539,0.2614438643724589,0.4095938396765398
900,0.2154157482578977,0.006753915461954302,0.19210086796234446,0.24256745359696436,0.2664579182616536,0.0265891241984095,0.19265697142812918,0.36984120889028027,0.29528560542771853,0.027604847415790747,0.210043619453293,0.3963516381590536
1000,0.19106422364028738,0.008750409936797331,0.16008439862930599,0.23217819448713886,0.3048978776800339,0.018398382464455534,0.2234720285566802,0.3605365624173326,0.3179408047605161,0.021891768552886704,0.23391406196466868,0.38216097383047454


==> data/Subplot_SHD.csv <==
n_samples,BUILD_0_02_mean,BUILD_0_02_sem,BUILD_0_02_p10,BUILD_0_02_p90,CoLiDe_Fix_mean,CoLiDe_Fix_sem,CoLiDe_Fix_p10,CoLiDe_Fix_p90,DAGMA_mean,DAGMA_sem,DAGMA_p10,DAGMA_p90
500,429.9,21.099999999999998,351.2,502.7,130.2,12.705029625222359,98.6,148.49999999999997,159.3,12.776758413445702,123.3,209.39999999999998
600,238.3,14.830936135883892,190.7,298.9,143.8,21.236132730168485,93.7,224.19999999999996,157.1,24.613659261113984,98.8,242.99999999999997
700,195.5,14.023195071024292,154.5,255.6,143.4,16.763187180379646,103.3,191.69999999999996,155.2,18.16394475021571,116.8,228.1
800,143.8,23.794397099597486,79.6,267.0,147.1,17.270044714604662,97.8,207.89999999999998,173.9,16.987871490501032,106.1,224.89999999999998
900,108.1,6.995951210045232,81.9,136.8,118.6,16.425725081239015,76.6,198.2,135.4,19.12833848857065,82.3,221.7
1000,83.2,7.808542330892068,63.8,125.4,138.4,12.840214605337058,88.1,178.79999999999998,145.1,12.688095908282605,91.9,188.7


==> data/Subplot_order_based.csv <==
Samples,EFF_ErrorMean,GAO_ErrorMean,TOPO_ErrorMean,EFF_ErrorP10,GAO_ErrorP10,TOPO_ErrorP10,EFF_ErrorP90,GAO_ErrorP90,TOPO_ErrorP90,EFF_TimeMean,GAO_TimeMean,TOPO_TimeMean,EFF_TimeP10,GAO_TimeP10,TOPO_TimeP10,EFF_TimeP90,GAO_TimeP90,TOPO_TimeP90
5,0.0,0.2,0.2,0.0,0.0,0.0,0.0,1.0,0.1999999999999993,0.0039504459011368,0.0017825832939706,0.0028705835109576,0.002686320443172,0.0008258297457359,0.0014305584016256,0.0060956792091019,0.0019503246527165,0.0037915048305876
10,0.0,0.9,0.8,0.0,0.0,0.0,0.0,2.0,1.0999999999999996,0.0177483042003586,0.0170521748834289,0.0243554332759231,0.0146399209275841,0.0164293749723583,0.0230873377760872,0.0226598583045415,0.0178073287708684,0.0258178743883036
20,2.7,1.5,1.7,0.0,0.9,0.9,8.0,2.0999999999999996,3.1999999999999993,0.2518432501936331,0.6109851792105474,0.1274508583010174,0.1572687381529249,0.5990965622244403,0.1206117997062392,0.3530328922788612,0.6170107452082447,0.1336476746830157
30,8.4,1.9,2.9,0.0,1.0,0.0,26.0,3.0999999999999996,7.1,0.940774796018377,5.141238412307575,0.3876523666316643,0.6925647375173867,5.11712118324358,0.3822202461422421,1.212230958417058,5.157564045547042,0.3938384334789589
40,60.6,3.2,5.4,9.4,1.0,1.0,146.4,5.1,11.2,3.294513341621496,22.787827550095972,0.8054247332154774,2.798664383054711,22.626737688085996,0.7560758086852729,3.793104483396746,22.95782526662806,0.9440807332633996
50,106.2,1.9,8.4,81.4,0.0,4.0,136.1,3.0,12.4,6.451593774999492,71.33731842079433,1.0888861416955478,6.0972405830863865,71.00188796224538,1.0608134003239684,6.911872953944839,71.76318225034046,1.1027300624526106


==> data/TABLE_metrics.csv <==
baseline,shd_mean,shd_std,fdr_mean,fdr_std,tpr_mean,tpr_std,f1_mean,f1_std,runtime_mean,runtime_std
BUILD-0.005,17.40,3.64,0.004,0.003,0.983,0.004,0.989,0.002,1203.20,31.65
BUILD-0.01,45.20,10.89,0.035,0.012,0.981,0.004,0.973,0.006,620.77,15.81
BUILD-0.02,81.65,28.53,0.072,0.029,0.977,0.004,0.951,0.016,323.72,7.91
BUILD-0.04,122.90,34.02,0.112,0.030,0.971,0.007,0.927,0.019,168.17,3.80
CoLiDe-Fix,114.40,43.11,0.031,0.026,0.888,0.031,0.927,0.027,109.01,22.80
DAGMA,135.95,36.19,0.035,0.021,0.864,0.027,0.912,0.023,93.92,19.43

